Rotation measure variations in Galactic Centre pulsars

We report the results of an observational campaign using the Effelsberg 100-m telescope of the pulsars J1746$-$2849, J1746$-$2850, J1746$-$2856 and J1745$-$2912 located in the Central Molecular Zone (CMZ) close to the Galactic centre in order to study rotation measure (RM) variations. We report for the first time the RM value of PSR J1746$-$2850 to be $-12234 \pm 181$ rad m$^{-2}$. This pulsar shows significant variations of RM of $300-400$ rad m$^{-2}$ over the course of months to years that suggest a strongly magnetized environment. The structure function analysis of the RM of PSR J1746$-$2850 revealed a steep power-law index of $1.87_{-0.3}^{+0.4}$ comparable to the value expected for isotropic turbulence. This pulsar also showed large dispersion measure (DM) variation of $\sim 50$ pc cm$^{-3}$ in an event lasting a few months where the RM increased by $\sim 200$ rad m$^{-2}$. The large difference in RM between PSR J1746$-$2849 and PSR J1746$-$2850 despite the small angular separation reveals the presence of a magnetic field of at least 70 $\mu$G in the CMZ and can explain the lack of polarization in the radio images of the region. These results contribute to our understanding of the magnetic field in the CMZ and show similarities between the RM behaviours of these pulsars and some fast radio bursts (FRBs).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
